An Analytic Center Cutting Plane Method to Determine Complete Positivity of a Matrix

We propose an analytic center cutting plane method to determine if a matrix is completely positive, and return a cut that separates it from the completely positive cone if not. This was stated as an open (computational) problem by Berman, D\"ur, and Shaked-Monderer [Electronic Journal of Linear Algebra, 2015]. Our method optimizes over the intersection of a ball and the copositive cone, where membership is determined by solving a mixed-integer linear program suggested by Xia, Vera, and Zuluaga [INFORMS Journal on Computing, 2018]. Thus, our algorithm can, more generally, be used to solve any copositive optimization problem, provided one knows the radius of a ball containing an optimal solution. Numerical experiments show that the number of oracle calls (matrix copositivity checks) for our implementation scales well with the matrix size, growing roughly like $O(d^2)$ for $d\times d$ matrices. The method is implemented in Julia, and available at https://github.com/rileybadenbroek/CopositiveAnalyticCenter.jl.

==> calls_accp_merged.txt <==
n	calls
6	139
6	134
6	129
6	146
6	131
6	145
6	142
6	144
6	153
6	136
7	181
7	169
7	175
7	178
7	174
7	189
7	198
7	178
7	169
7	176
8	228
8	200
8	208
8	217
8	212
8	218
8	205
8	224
8	212
8	223
9	265
9	263
9	259
9	247
9	254
9	270
9	273
9	279
9	286
9	272
10	323
10	335
10	323
10	333
10	309
10	300
10	324
10	316
10	325
10	323
15	572
15	606
15	652
15	636
15	630
15	624
15	637
15	606
15	617
15	644
20	1013
20	1014
20	1073
20	949
20	981
20	1092
20	985
20	972
20	1073
20	1039
25	1523
25	1442
25	1472
25	1373
25	1485
25	1545
25	1517
25	1416
25	1536
25	1402

